Embedded Trefftz DG method for steady Navier-Stokes flow. Part I: Oseen linearization

We develop an embedded Trefftz-DG method for the Oseen problem and prove a complete stability and quasi-optimality theory in standard DG norms. The key ingredient is a construction of a suitable local complement space to the Trefftz space, on which the Oseen operator is stably invertible. We also derive a reduced formulation of the method, the resulting system is posed in terms of the velocity unknown only, a crucial step in the analysis especially for the nonlinear Navier-Stokes problem in Part II.

==> oseen_kovasznay_nuo4.csv <==
hnr,nu,h,p,alpha,trefftz,ul2error,pl2error,totaltime
0,0.25,0.25,4,32,1,0.004529858525419022,0.11476758737731137,0.5151536464691162
0,0.25,0.25,4,256,1,0.009594277356355938,0.2552049574679975,0.3071005344390869
0,0.0625,0.25,4,32,1,0.0009340460875589193,0.00454898672870421,0.4847092628479004
0,0.0625,0.25,4,256,1,0.0020962204267158968,0.013649792589658455,0.4089670181274414
0,0.015625,0.25,4,32,1,0.00047731160771265305,0.0007152898394641348,0.59084153175354
0,0.015625,0.25,4,256,1,0.0007873103961014293,0.0015230810172177378,0.4615499973297119
0,0.00390625,0.25,4,32,1,0.0003652560305274053,0.0003046493468436337,0.5278747081756592
0,0.00390625,0.25,4,256,1,0.0006753243461543318,0.0005532605933162755,0.6269547939300537
0,0.0009765625,0.25,4,32,1,0.0025101893498525223,0.004338135833344793,0.49434447288513184
0,0.0009765625,0.25,4,256,1,0.0004766828556495719,0.000391705420365913,0.7079141139984131
0,0.000244140625,0.25,4,32,1,0.097375520107277,0.06847652765247533,0.5155553817749023
0,0.000244140625,0.25,4,256,1,0.00041051958757941067,0.0002494238556113032,0.5534589290618896
0,6.103515625e-05,0.25,4,32,1,0.00852252185484947,0.0033692069257612593,0.5242087841033936
0,6.103515625e-05,0.25,4,256,1,0.0037146423171121722,0.004927968671395093,0.5189211368560791
1,0.25,0.125,4,32,1,0.00012858090739397527,0.006915617638843637,1.8899927139282227
1,0.25,0.125,4,256,1,0.0002257997674975869,0.015347662058387612,3.182695150375366
1,0.0625,0.125,4,32,1,1.6949420014044188e-05,0.00017301483482220521,1.9075450897216797
1,0.0625,0.125,4,256,1,4.148369722126189e-05,0.0006765602284443864,1.9286420345306396
1,0.015625,0.125,4,32,1,8.727718816290678e-06,1.9227405604998065e-05,1.896937370300293
1,0.015625,0.125,4,256,1,1.704585186784364e-05,6.497805031498726e-05,2.2000224590301514
1,0.00390625,0.125,4,32,1,7.716778088420745e-06,7.30446191950531e-06,1.8702130317687988
1,0.00390625,0.125,4,256,1,1.1636735951529886e-05,1.4458892877333172e-05,2.718510866165161
1,0.0009765625,0.125,4,32,1,6.292064823717107e-06,3.792265100948238e-06,2.5926246643066406
1,0.0009765625,0.125,4,256,1,1.0313760533105208e-05,7.348437641310544e-06,1.8879456520080566
1,0.000244140625,0.125,4,32,1,0.010342798853387831,0.016114140144456595,2.4630839824676514
1,0.000244140625,0.125,4,256,1,8.489542165726518e-06,5.327823609681351e-06,2.0749950408935547
1,6.103515625e-05,0.125,4,32,1,0.0002441475833134645,0.00012562713730018528,1.9790630340576172
1,6.103515625e-05,0.125,4,256,1,6.677910117170313e-05,0.0001477038860044491,3.316075563430786
2,0.25,0.0625,4,32,1,3.8445889954285305e-06,0.0003694958357194351,11.442406415939331
2,0.25,0.0625,4,256,1,6.52258320130729e-06,0.0008768093025044873,8.511179208755493
2,0.0625,0.0625,4,32,1,4.578454507481638e-07,1.0994537476180651e-05,9.375186681747437
2,0.0625,0.0625,4,256,1,1.0739317940558037e-06,3.496640657339405e-05,7.939313650131226
2,0.015625,0.0625,4,32,1,2.7958691008447835e-07,1.0570071998018844e-06,9.28708004951477
2,0.015625,0.0625,4,256,1,6.499243621782626e-07,3.6551199788024284e-06,7.67144775390625
2,0.00390625,0.0625,4,32,1,3.0846688952033673e-07,4.819872205249141e-07,10.451891422271729
2,0.00390625,0.0625,4,256,1,4.871615946552676e-07,8.868872106540512e-07,8.897907495498657
2,0.0009765625,0.0625,4,32,1,2.2201117301457834e-07,1.4549709263256911e-07,8.620214700698853
2,0.0009765625,0.0625,4,256,1,3.2021528469477733e-07,2.910238461167158e-07,8.137829303741455
2,0.000244140625,0.0625,4,32,1,5.007683100134985e-06,1.3754798192759783e-05,9.434249877929688
2,0.000244140625,0.0625,4,256,1,3.0421948424859124e-07,1.9986801340289217e-07,9.218641519546509
2,6.103515625e-05,0.0625,4,32,1,0.0007140584435631076,0.0007090626557879204,9.245583295822144
2,6.103515625e-05,0.0625,4,256,1,3.115403124407236e-07,4.529109024375978e-07,8.446070671081543
0,0.25,0.25,4,32,0,0.00147717399007053,0.0692703035205804,0.6973304748535156
0,0.25,0.25,4,256,0,0.0021015466356250297,0.10394476006343549,0.8301057815551758
0,0.0625,0.25,4,32,0,0.00034754420009999927,0.00313095715097318,0.6397135257720947
0,0.0625,0.25,4,256,0,0.0005637241984468555,0.006936368679184122,0.5618669986724854
0,0.015625,0.25,4,32,0,0.00022590137550443297,0.00035983959770498255,0.5887365341186523
0,0.015625,0.25,4,256,0,0.0002777034745764312,0.0008289913627586832,0.44502973556518555
0,0.00390625,0.25,4,32,0,0.00025515528472453683,0.0001502148821416498,0.605825662612915
0,0.00390625,0.25,4,256,0,0.0003283187483302586,0.0004164042015933034,0.8058702945709229
0,0.0009765625,0.25,4,32,0,0.00027262935452314807,6.151431277839774e-05,0.5866284370422363
0,0.0009765625,0.25,4,256,0,0.00035357104903019197,0.00024843799262164596,0.5766196250915527
0,0.000244140625,0.25,4,32,0,0.0003008961762616662,3.530986443255343e-05,0.5314450263977051
0,0.000244140625,0.25,4,256,0,0.0003607474511693582,0.00010415079215578439,0.6075305938720703
0,6.103515625e-05,0.25,4,32,0,0.0003181580042955615,2.573565780012226e-05,0.5703372955322266
0,6.103515625e-05,0.25,4,256,0,0.0003978354118221299,4.790389081674809e-05,0.5422046184539795
1,0.25,0.125,4,32,0,4.3482459102245513e-05,0.003923377959742072,2.8891303539276123
1,0.25,0.125,4,256,0,5.336203403368177e-05,0.005226251615875664,1.8878428936004639
1,0.0625,0.125,4,32,0,7.815078392918366e-06,0.00013209772351958378,2.2635843753814697
1,0.0625,0.125,4,256,0,1.0706218489510318e-05,0.0002431897923057509,2.905996799468994
1,0.015625,0.125,4,32,0,4.1385801840097466e-06,1.2830684710083639e-05,2.615661382675171
1,0.015625,0.125,4,256,0,4.878503848233164e-06,2.222349576849865e-05,1.8816719055175781
1,0.00390625,0.125,4,32,0,4.459032564524363e-06,3.9563845199145425e-06,2.708496332168579
1,0.00390625,0.125,4,256,0,5.423345450930641e-06,7.958708513545072e-06,1.7555360794067383
1,0.0009765625,0.125,4,32,0,4.651036777282623e-06,1.6049408970007396e-06,2.6323297023773193
1,0.0009765625,0.125,4,256,0,6.499678539563313e-06,5.668036457580091e-06,2.739906072616577
1,0.000244140625,0.125,4,32,0,4.926774976909482e-06,7.027718397022242e-07,2.024360418319702
1,0.000244140625,0.125,4,256,0,6.389425425097191e-06,2.9260937486131528e-06,2.3720452785491943
1,6.103515625e-05,0.125,4,32,0,5.025886388697406e-06,3.5711048271278887e-07,2.5226516723632812
1,6.103515625e-05,0.125,4,256,0,7.029596134525304e-06,1.2301222452890028e-06,2.8205370903015137
2,0.25,0.0625,4,32,0,1.2006770124328351e-06,0.00021164999743330043,9.887842655181885
2,0.25,0.0625,4,256,0,1.444589189410441e-06,0.0002723346130987956,12.94105052947998
2,0.0625,0.0625,4,32,0,2.2480903112513368e-07,6.969903674747199e-06,9.700987815856934
2,0.0625,0.0625,4,256,0,2.859687546882527e-07,1.1948622718443345e-05,10.56678819656372
2,0.015625,0.0625,4,32,0,1.3356848329787092e-07,7.88251984466858e-07,13.558658123016357
2,0.015625,0.0625,4,256,0,1.5545266022020595e-07,1.2513103835718492e-06,13.00505518913269
2,0.00390625,0.0625,4,32,0,1.4453756395750044e-07,2.1273670305826132e-07,12.400705099105835
2,0.00390625,0.0625,4,256,0,1.678498576324664e-07,3.5528960254417503e-07,10.609866380691528
2,0.0009765625,0.0625,4,32,0,1.4931339050395807e-07,7.539939300905814e-08,12.636870861053467
2,0.0009765625,0.0625,4,256,0,1.928925586146018e-07,2.1303915555483036e-07,12.391079425811768
2,0.000244140625,0.0625,4,32,0,1.5360955862669416e-07,2.941304615055535e-08,9.409294128417969
2,0.000244140625,0.0625,4,256,0,2.020879592412516e-07,1.3632301953657863e-07,11.898713111877441
2,6.103515625e-05,0.0625,4,32,0,1.564054703707987e-07,1.2879926756300856e-08,9.499276876449585
2,6.103515625e-05,0.0625,4,256,0,2.0251489914254698e-07,5.5986627683884536e-08,11.7517991065979

